Decentralised Active Perception in Continuous Action Spaces for the Coordinated Escort Problem

We consider the coordinated escort problem, where a decentralised team of supporting robots implicitly assist the mission of higher-value principal robots. The defining challenge is how to evaluate the effect of supporting robots' actions on the principal robots' mission. To capture this effect, we define two novel auxiliary reward functions for supporting robots called satisfaction improvement and satisfaction entropy, which computes the improvement in probability of mission success, or the uncertainty thereof. Given these reward functions, we coordinate the entire team of principal and supporting robots using decentralised cross entropy method (Dec-CEM), a new extension of CEM to multi-agent systems based on the product distribution approximation. In a simulated object avoidance scenario, our planning framework demonstrates up to two-fold improvement in task satisfaction against conventional decoupled information gathering.The significance of our results is to introduce a new family of algorithmic problems that will enable important new practical applications of heterogeneous multi-robot systems.

==> comments.txt <==
Comments to author (Associate Editor)
=====================================

Overall, the paper is well-written and organized. But the
reviewers raised concerns about the evaluations and
experiments of the proposed method. Also, it would be
better to talk about the broader applicability of DecCEM
and its computational complexity and scalability. 


----------------------------------------
Comments on Video Attachment:

[None found]
Comments to author (Editor)
================================

Overall, the paper is well-written and organized. But the
reviewers raised concerns about the evaluations and
experiments of the proposed method. Also, it would be
better to talk about the broader applicability of DecCEM
and its computational complexity and scalability. 


----------------------------------------
Comments on Video Attachment:

[None found]



------------------------------------------------------------------------------------------------------------------------

Try it nowAsk again laterDon't show again
Reviewer 3 of ICRA 2023 submission 3047

Comments to the author
======================

Summary: This paper presents the coordinated escort problem
and proposes a decentralized cross-entropy method to solve
the problem. Both formulation and the algorithm are
validated through numerical simulation.

Overall impression: The problem and the algorithm are both
interesting and the paper is easy to follow. But there are
many technical aspects that are not well explained and the
experiments are not enough to demonstrate the efficacy of
the algorithm.

Detailed comments:
1. Problem formulation. Suppose we stack the states of the
principle agents and the escort agents into a vector, use
each agent's transition dynamics, and construct the
observation function using those from escort agents. In
that case, the problem is a standard stochastic motion planning
problem. I think the authors should use this naive approach
as a baseline to show the advantages of the proposed
algorithm. On the one hand, authors should 
compare the scalability / running time with this
centralized method. On the other hand, we can know the
actual performance of the decentralized algorithm compared
to the true optimal solution.

2. Algorithm. When authors try to develop a decentralized
algorithm for Problem 1, why not use iLQG or other
algorithms for stochastic optimal control problems? In the
reach-avoid case, many algorithms may work and why choose
CEM?
If authors want to show CEM is good for more diverse tasks,
e.g. specified using temporal logic,  experiments should
reflect this.

3. Experiments. Figure 3 is quite confusing for me.
Intuitively, as the number of escort agents increases, the
team can collect more information thus less uncertainty if
they are properly controlled. 
As a result, the principal agent should succeed more often.
But in Fig. 3,	it is the opposite, which makes me doubt
whether the decentralized algorithm is appropriately
implemented.

4. Continue with 3. In Fig. 4, the blind strategy is not
well explained and authors are suggested to consider
comment 1 for experiments. It would be more informative to
show more samples of trajectory in Fig. 4. In general, 
statistical data is preferred.

5. PA speed is one important parameter. If it moves very
fast, the uncertainty can be quickly reduced. Some
explanations are needed for a particular choice.  

------------------------------------------------------------------------------------------------------------------------

eviewer 5 of ICRA 2023 submission 3047

Comments to the author
======================

This paper investigates the coordinated escort problem,
where there are multiple robot agents divided into two
categories: Principal Agent (PA) and Escort Agent (EA). EAs
are the robots that support the task of the principal
robot, PA. The main goal is to coordinate actions of EAs to
better support PA. Authors define a coordinated escort
problem and present Decentralized Cross-entropy Method
(DecCEM), which was extended upon CEM (sampling-based
planning algorithm). 

The problem formulation is solid, and easy to understand.
Coordinated escort problem is defined to find argmax joint
actions that maximizes probability of task success \phi
given the trajectory of PA robot and the observations from
EA robots. Algorithm 1 (framework for single robot), which
includes the Algorithm 2 (dec-cem, which finds a control
distribution that maximizes P(\phi| X_t^A, Y_t^B)) .
Authors came up with two reward functions, satisfaction
improvement (SI) and reduction in satisfaction entropy
(SE), and supported the claim with experiments. 

Although the paper’s direction, problem formulation, and
theoretical basis is valid, I think this paper is weak in
terms of the evaluations and experiments. Fig3. shows that
SI and SE yield lower failure rates than blind and MI-UCB,
but doesn’t thoroughly explain (1) how and why the
performance of SI/SE changes as the number of escort agents
increase (2) comparison between SI and SE are not clear.
Fig 4 is an exemplary figure that supports the main
evaluations of the work; but the one simulation evaluation
result is not sufficient. I think this paper should be
supported with more extensive evaluations. 


------------------------------------------------------------------------------------------------------------------------

Try it nowAsk again laterDon't show again
Reviewer 6 of ICRA 2023 submission 3047

Comments to the author
======================

This paper studies the coordinated escort problem. A team
of support robots observe the environment to inform the
principal agents about obstacles in the environment. In
existing literature, information theoretic approaches have
been used where the escort agents focus on reducing the
overall uncertainty state estimates of
targets/processes/environments. Instead, this paper
presents new information gathering objectives for the
escort agents that seek not to reduce overall uncertainty,
but rather reduce uncertainty where it is beneficial to the
principal agents. To accomplish this, the authors propose a
joint optimization problem with independent actions among
the agent types, they extend existing cross-entropy motion
planning for decentralized agents with continuous action
spaces, and they introduce two information based reward
functions for the escort agents that capture notions of
importance/usefulness with respect to the principal agents.

The paper is well organized and the introduction explains
the significance of the paper in the context of the
coordinated escort problem. However, a major contribution
of this work is the DecCEM algorithm, which extends the
existing CEM algorithm for decentralized agents with
continuous action spaces. Since CEM is applicable to more
than coordinated escort problem, the authors would
strengthen this paper by including a discussion on the
broader applicability of DecCEM (or a discussion on why its
application is limited to the coordinated escort problem).

The problem formulation and algorithms are technically
sound. However, this paper could be improved by including a
discussion and analysis of the computational complexity of
the methods and how the algorithms scale (e.g., in the
number of escort agents, number of PAs, environment space,
etc.).

Lastly, this paper can be improved through more robust
experimental evaluation. The authors generated 10 random
environments to evaluate their methods and reported both
qualitative (Fig 4) and quantitative (Fig 3) results.
Figure 3 provides no statistical analysis/significance,
which would be a meaningful addition for such a small
sample size. This would be improved by conducting more
robust testing or by including a discussion of why this
small test set is representative of the space of
possibilities, or why more testing is difficult to conduct.
Figure 4 does well to highlight the potential failure modes
of prior methods. However, the insights from this figure
can be better communicated first in the caption (which
currently only gives the context of the figure, not the
conclusions drawn from it) and in the images included;
there are 16 panes, though the last column contains the
main insight; showing the time dimension displays the
change in belief but it is unclear the insight that should
be taken away by the reader. 

Typos/grammar:	
“The SE approaches demonstrates” (pg 2, paragraph 2)
“when a principal agent planning over the prior alone.” (pg
2, paragraph 3)
References 11, 20

------------------------------------------------------------------------------------------------------------------------

Try it nowAsk again laterDon't show again
Reviewer 7 of ICRA 2023 submission 3047

Comments to the author
======================

This paper, “Decentralised Active Perception in Continuous
Action Spaces for the Coordinated Escort Problem,” presents
a solution to the continuous control problem. There are two
groups of robots, and their behaviors are coupled.

- The decentralized problem setting is a little confusing
as the authors claim that all measurements taken by each EA
are shared across all other robots.

- In alg. 2, the authors use a sequential sampling method
to update control input U. This idea is similar to the
Gibbs sampling method. However, the authors may want to
rigorously prove that the sequential sampling method will
eventually converge as this algorithm has an additional
step of computing the elite set. This additional
computation and the fitting afterward may break the
original convergence theory. Therefore, the authors are
recommended to show that alg. 2 will eventually converge.

- In section IV, the authors claim that the communication
need not be synchronous, and line 4 of alg. 2 only returns
the latest available distributions. However, it is unclear
why the communication asynchronicity has no effect on the
control distributions. I think this is important as the
paper is about decentralization, and the authors may want
to emphasize this. Otherwise, alg. 2 can also be viewed as
a centralized algorithm.

- In alg. 2, line 3, we need to sample other agents’
control input. Is this a joint distribution? Or is this
just a single distribution for every other agent?

- In eq 7, the authors mentioned fig 2. However, fig 2 is
not connected to eq. 7 probably. The authors may want to
build the connection between eq. 7 and fig. 2.

- Is there a typo in eq 6 as p(phi | x, y) <= p(phi|x)?

- In the simulation section, the authors use fig. 4 to
demonstrate the system behavior over time. The authors use
red heat maps to represent the belief of obstacles. It is
interesting that the beliefs of some obstacles are not
increased but decreased over time.


------------------------------------------------------------------------------------------------------------------------


ICRA 2023 has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at https://protect-au.mimecast.com/s/QVjmC71RwjtK72o6i2_LH5?domain=crossref.org.

Submission 3047 received a cumulative similarity score 20%.

For more information about the scan, log in at
https://protect-au.mimecast.com/s/2BczC81Vxkt04WLMFEq5oH?domain=ras.papercept.net with your PIN 321169 and password, enter your
ICRA 2023 author workspace, and select the option 'Inspect the reviews
and decision letter' under 'Choose an option...' for submission 3047.

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the conference.

The scan reports are stored on the iThenticate servers and not
downloaded to the conference submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by conference and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if necessary.

The conference will not be able to provide you a score or a report for
the revised manuscript.
